Refined Astrometry and Positions for 179 Swift X-ray Afterglows

We present a refined catalog for the positions of 179 Gamma-ray burst (GRB) X-ray afterglows observed by the X-ray Telescope (XRT) on Swift prior to November 1, 2006. The positions are determined by detecting X-ray field sources in the deep X-ray images and comparing the centroids to those of optical sources in the Digitized Sky Survey (DSS) red2 catalog or the Sloan Digital Sky Survey (SDSS) DR-5 catalog. Half of the 90% confidence error region radii are <2.2 arcseconds. The error regions areas are typically ~4 times smaller than the best XRT-team error regions, although the positions require deep X-ray integration (>20 ksec) and cannot be generated nearly as rapidly after the GRB. The positions derived for >90% of 77 bursts with optical afterglows are consistent with the optical transient positions, without the need for systematic error. About 20% of the afterglows positions require a sizable shift in the Swift satellite aspect. We discuss the optical/X-ray properties of the field sources and discuss implications of the frame offsets for studies of optically dark GRBs.

==> ref.txt <==
11/1/2006 Response to referee's report.

I am grateful to the referee for a very useful and constructive critical
response to the paper.  I have reworked the paper introduction along
the lines suggested by the referee in the 2nd paragraph of the report,
in order to make more clear the origin on the XRT position uncertainty.
Related to the comments in the 3rd paragraph, I have directly compared
to positions in Moretti et al. and have reworked section 3 to better
explain the treatment of a shifting aspect solution during a long
integration over several orbits.  The referee also requested a 
rewrite of this section below.

Other changes,

I have updated the paper with recent burst positions made minor changes
to the statistics quoted in the text and figure captions.

The last sections of the discussion have not been updated, but I have
made clear that these calculations refer to the bursts observed prior
to submission on Sept. 11, 2006.

I have made minor changes to the formulae to hopefully make them
more clear.

I have stated my wavdetect invocation more precisely.

I have cleaned up the last paragraph in Section 2, which the referee
found unclear.

I have corrected the typos found by the referee.

Finally, as a note to the referee, I look forward to the UVOT based
astrometry promised to come!

-Nat Butler



*********************Referee's Report**********************************=
***

This is a nice paper, which compares the positions of X-ray field sourc=
es in deep Swift XRT images with optical imaging data of gamma-ray burs=
t fields to refine the positions of the GRB X-ray afterglow. The paper =
should be published in AJ after some relatively minor modification, det=
ailed below, especially aimed at improving the clarity of presentation.=
=20

=46irstly, I think it is important to de-mystify the physical situation=
 being analysed. The pointing direction (attitude solution) of the Swif=
t satellite is determined by star trackers that have a finite accuracy =
=96 the specification is about 5 arcsec from memory, though in practice=
 they deliver a better performance than this. The positions currently r=
eported by the XRT team are only as good as this star tracker solution,=
 and thus have a scatter (and error radius) that reflect the measuremen=
t accuracy of the star trackers. Moreover, since the satellite re-acqui=
res the field every orbit, one would expect a scatter in the aspect sol=
ution of different visibility periods, as reported in paragraph 1, sect=
ion 3. Explaining this would make the paper much clearer.

The other aspect of determining XRT source locations on the sky is to u=
nderstand the relationship between the telescope axis of XRT and the co=
ordinate frame defined by the star-trackers. Moretti et al. discovered =
a systematic shift in the positions of XRT sources due to an =91error=92=
 in the calibration of this =91boresight=92, which was subsequently upd=
ated in the XRT calibration matrix and used in later XRT reports. Thus =
the author should specify which version of the calibration database he =
used for his analysis, presuming that it was the same one for all the b=
ursts presented.  How do the positions derived from the current analysi=
s compare with those of Moretti for the sample of bursts that is in com=
mon?

Other points:

Page 3 last paragraph of section 2: I find the shorthand notation =91af=
terglows follow=92 very unclear and would suggest a more precise defini=
tion of what is meant. I would also avoid using the abbreviation =91cts=
=92, which presumably means =91counts=92 but could easily be mistaken f=
or =91counts per second=92.=20

I=92m afraid I found paragraph 2 of section 3 totally opaque, and would=
 urge a re-write!

On page 4, where do the =BD and 1/3 prior probabilities for X-O matchin=
g come from in the last paragraph of section 3? The numbers are justifi=
ed a posteriori later, but are the initial numbers just guesses, or bas=
ed on other knowledge?

Section 4.1, paragraph 1: The third sentence appears to be missing some=
 words? Towards, the end of this paragraph: If the errors are 90% confi=
dence (I infer this from the previous discussion, but it would be nice =
to be explicit), wouldn=92t you expect only 90% of the source positions=
 to lie within the error circle? In which case what is meant by the sta=
tement that =91full consistency can be accomplished with a 20% increase=
 in error radii=92?

Section 4.2 paragraph 2: The sentence that discusses ROSAT sources in t=
he Lockman Hole doesn=92t seem to make sense?

There appears to be a word missing in the acknowledgements prior to J. =
Bloom.

While not strictly relevant to this paper, or detracting from the very =
nice analysis done, the author may wish to know that, following conside=
rable calibration effort, the Swift team is about to implement a standa=
rd process which derives an external coordinate frame for the XRT from =
the Swift UVOT field data. This provides an aspect solution accurate to=
 about 1/3 arcsec compared to the startracker accuracy of several arcse=
c. This should provide XRT positions comparable in accuracy to those re=
ported in this paper within about 10 minutes of the burst trigger, with=
out waiting for the accumulation of deep X-ray field data.


